An Iterative Quadratic Method for General-Sum Differential Games with Feedback Linearizable Dynamics

Iterative linear-quadratic (ILQ) methods are widely used in the nonlinear optimal control community. Recent work has applied similar methodology in the setting of multiplayer general-sum differential games. Here, ILQ methods are capable of finding local equilibria in interactive motion planning problems in real-time. As in most iterative procedures, however, this approach can be sensitive to initial conditions and hyperparameter choices, which can result in poor computational performance or even unsafe trajectories. In this paper, we focus our attention on a broad class of dynamical systems which are feedback linearizable, and exploit this structure to improve both algorithmic reliability and runtime. We showcase our new algorithm in three distinct traffic scenarios, and observe that in practice our method converges significantly more often and more quickly than was possible without exploiting the feedback linearizable structure.

==> todos.txt <==
TODO:
vrubies: 1.) Script for plots. 2.) Stare at the quad-tization of control costs. 3.) Overtaking example. -1.) Write section on flin.

dfk: (while at boeing) 0.) Command line flags for log filename and trust region size. 1.) Writing related work. 2.) Problem formulation. 3.) 


What’s apples-to-apples?
- Same #players & same dynamics & same costs

What do we want to look at for the comparison?

0.) Sensitivity to (not step) trust region size.
1.) Do they converge to the same thing? How do we verify convergence to same thing? —> Do we recover same open-loop control. (perhaps not, but def same trajectory.)
2.) If they do converge to the same thing, what is the difference in rate of convergence? —> Make plot from logs.
3.) How well can I resolve in real time, especially when new agent comes into the scene? (Connect to point 2’s plots.)
